Language Models not just for Pre-training: Fast Online Neural Noisy Channel Modeling

Pre-training models on vast quantities of unlabeled data has emerged as an effective approach to improving accuracy on many NLP tasks. On the other hand, traditional machine translation has a long history of leveraging unlabeled data through noisy channel modeling. The same idea has recently been shown to achieve strong improvements for neural machine translation. Unfortunately, na\"{i}ve noisy channel modeling with modern sequence to sequence models is up to an order of magnitude slower than alternatives. We address this issue by introducing efficient approximations to make inference with the noisy channel approach as fast as strong ensembles while increasing accuracy. We also show that the noisy channel approach can outperform strong pre-training results by achieving a new state of the art on WMT Romanian-English translation.

==> data/all_bleu_vs_beam.dat <==
type  dir 2dir  3dir   big	big11	base	base11	quarter	quarter11	16th	16th11	slowbig	slowbig11	slowbase	slowbase11	slowquarter	slowquarter11	slow16th	slow16th11
3  38.8  39.2  39.4  	39.84	40.13	40.07	39.94	40.05	39.9	39.78	39.86	40.07	40.3	40.11	40.12	40.17	39.91	39.82	39.76
5  38.8  39.3  39.5  	40.31	40.54	40.39	40.47	40.45	40.23	40.18	40.17	40.58	40.67	40.68	40.53	40.45	40.35	40.13	40.19
10 38.8  39.2  39.4  	40.75	40.78	40.81	40.73	40.61	40.38	40.43	40.24	40.92	41.01	40.95	40.87	40.69	40.35	40.29	40.27
25 38.7  39.2  39.4  	41.02	40.99	40.98	40.92	40.63	40.51	40.42	40.32	41.28	41.15	41.33	41	40.83	40.59	40.22	40.27
50 38.7  39.2  39.4 	40.98	40.96	41.03	40.98	40.79	40.61	40.41	40.28	41.39	41.23	41.34	41.04	40.96	40.63	40.46	40.48

==> data/bad_gen_times.dat <==
type dir dir+lm dir+ch+lm
5 728 1861 3465
10 784 1943 4621
25 936 2128 8137

==> data/bad_gen_times_best_bsz.dat <==
type dir dir+lm dir+ch+lm
5 19 44 1660
10 38 84 3004
25 92 207 8292

==> data/big_1_1_speed_fast_vs_slow_beams.dat <==
type naive fast
5    195   160
10   380   262
25  2719   604
50  3550  1164

==> data/bleu_vs_beam.dat <==
type  dir 2dir  3dir  big	big11	base	base11	quarter	quarter11	16th	16th11	slowbig	slowbig11	slowbase	slowbase11	slowquarter	slowquarter11	slow16th	slow16th11
5  38.8  39.3  39.5  	40.31	40.54	40.39	40.47	40.45	40.23	40.18	40.17	40.58	40.67	40.68	40.53	40.45	40.35	40.13	40.19
10 38.8  39.2  39.4  	40.75	40.78	40.81	40.73	40.61	40.38	40.43	40.24	40.92	41.01	40.95	40.87	40.69	40.35	40.29	40.27
25 38.7  39.2  39.4  	41.02	40.99	40.98	40.92	40.63	40.51	40.42	40.32	41.28	41.15	41.33	41	40.83	40.59	40.22	40.27
50 38.7  39.2  39.4 	40.98	40.96	41.03	40.98	40.79	40.61	40.41	40.28	41.39	41.23	41.34	41.04	40.96	40.63	40.46	40.48

==> data/bleu_vs_beam_src_vocab.dat <==
type dir 2dir  3dir  big11fast big11slow bigfast bigslow quarter11fast 1611fast base11fast
5  38.8  39.3  39.5  40.5  40.67  40.3  40.58  40.2  40.2  40.5
10 38.8  39.2  39.4  40.8  41.01  40.8  40.92  40.4  40.2  40.7
25 38.7  39.2  39.4  41.0  41.15  41.0  41.28  40.5  40.3  40.9
50 38.7  39.2  39.4  41.0  41.23  41.0  41.39  40.6  40.3  41.0

==> data/bleu_vs_beam_src_vocab_orig.dat <==
type dir 2dir  3dir  big11fast big11slow bigfast bigslow quarter11fast 1611fast base11fast
3  38.8  39.2  39.4  40.1  40.30  39.8  40.07  39.9  39.9  39.9
5  38.8  39.3  39.5  40.5  40.67  40.3  40.58  40.2  40.2  40.5
10 38.8  39.2  39.4  40.8  41.01  40.8  40.92  40.4  40.2  40.7
25 38.7  39.2  39.4  41.0  41.15  41.0  41.28  40.5  40.3  40.9
50 38.7  39.2  39.4  41.0  41.23  41.0  41.39  40.6  40.3  41.0
